Transferable Model for Shape Optimization subject to Physical Constraints

The interaction of neural networks with physical equations offers a wide range of applications. We provide a method which enables a neural network to transform objects subject to given physical constraints. Therefore an U-Net architecture is used to learn the underlying physical behaviour of fluid flows. The network is used to infer the solution of flow simulations, which will be shown for a wide range of generic channel flow simulations. Physical meaningful quantities can be computed on the obtained solution, e.g. the total pressure difference or the forces on the objects. A Spatial Transformer Network with thin-plate-splines is used for the interaction between the physical constraints and the geometric representation of the objects. Thus, a transformation from an initial to a target geometry is performed such that the object is fulfilling the given constraints. This method is fully differentiable i.e., gradient informations can be used for the transformation. This can be seen as an inverse design process. The advantage of this method over many other proposed methods is, that the physical constraints are based on the inferred flow field solution. Thus, we have a transferable model which can be applied to varying problem setups and is not limited to a given set of geometry parameters or physical quantities.

==> CombinedModel.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CombinedModel.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{575.92762055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24875523)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{CombinedModel.eps}}%
    \put(0.383,0.189){\color[rgb]{0,0,0}\makebox(0,0)[b]{\shortstack{\scriptsize Grid\\ \scriptsize Generator}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{CombinedModel.eps}}%
    \put(0.33222542,0.06659989){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize Sampler}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{CombinedModel.eps}}%
    \put(0.105,0.04){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\scriptsize Input Geometry $G$}}}%
    \put(0.167,0.189){\color[rgb]{0,0,0}\makebox(0,0)[b]{\shortstack{\scriptsize Localization\\ \scriptsize Network}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{CombinedModel.eps}}%
    \put(0.565,0.04){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\scriptsize Output Geometry $U$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{CombinedModel.eps}}%
    \put(0.7078299,0.10283014){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\scriptsize U-Net}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=6]{CombinedModel.eps}}%
    \put(0.896,0.04){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\scriptsize Flow Field $\hat{V}$}}}%
  \end{picture}%
\endgroup%


==> img/BoundariesForces.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'BoundariesForces.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{479.99999917bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29290609)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{BoundariesForces.pdf}}%
    \put(0.058,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize 1}}}%
    \put(0.873,0.02){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize 2}}}%
  \end{picture}%
\endgroup%


==> img/CombinedModel.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CombinedModel.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{575.92762055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24875523)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{CombinedModel.pdf}}%
    \put(0.381,0.196){\color[rgb]{0,0,0}\makebox(0,0)[b]{\shortstack{\scriptsize Grid\\ \scriptsize Generator}}}%
    \put(0.166,0.196){\color[rgb]{0,0,0}\makebox(0,0)[b]{\shortstack{\scriptsize Localization\\ \scriptsize Network}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{CombinedModel.pdf}}%
    \put(0.335,0.087){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scriptsize Sampler}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{CombinedModel.pdf}}%
    \put(0.707,0.119){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\scriptsize U-Net}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{CombinedModel.pdf}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{CombinedModel.pdf}}%
    \put(0.1,0.04){\color[rgb]{0,0,0}\makebox(0,0)[b]{\shortstack{\scriptsize Input Geometry\\ \scriptsize Map $G$}}}%
    \put(0.525,0.04){\color[rgb]{0,0,0}\makebox(0,0)[b]{\shortstack{\scriptsize Output Geometry\\ \scriptsize Map $U$}}}%
    \put(0.9,0.072){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\scriptsize Flow Field $V$}}}%
  \end{picture}%
\endgroup%


==> relativErrors_energy.txt <==
0.000000 0.000000
1.000000 0.540574
2.000000 0.425007
3.000000 0.378492
4.000000 0.435127
5.000000 0.406839
6.000000 0.584294
7.000000 0.607581
8.000000 0.609339
9.000000 0.477238
10.000000 0.427320
11.000000 0.419449
12.000000 0.425800
13.000000 0.502019
14.000000 0.539465
15.000000 0.561623
16.000000 0.545108
17.000000 0.568175
18.000000 0.608631
19.000000 0.648610
20.000000 0.645722
21.000000 0.689094
22.000000 0.714930
23.000000 0.724633
24.000000 0.734571
25.000000 0.803528
26.000000 0.834482
27.000000 0.833549
28.000000 0.837361
29.000000 0.923636
30.000000 0.946378
31.000000 0.955004
32.000000 0.941697
33.000000 0.993490
34.000000 1.020156
35.000000 1.023487
36.000000 1.033401
37.000000 1.186248
38.000000 1.187285
39.000000 1.161047
40.000000 1.085450
41.000000 1.195464
42.000000 1.208714
43.000000 1.248675
44.000000 1.283947
45.000000 1.327467
46.000000 1.376673
47.000000 1.381014
48.000000 1.444516
49.000000 1.476741
50.000000 1.468790
51.000000 1.630294
52.000000 1.359259
53.000000 1.449674
54.000000 1.439919
55.000000 1.470841
56.000000 1.480537
57.000000 1.426259
58.000000 1.442856
59.000000 1.365278
60.000000 1.341259
61.000000 1.342265
62.000000 1.416876
63.000000 1.356564
64.000000 1.238539
65.000000 1.229072
66.000000 1.252052
67.000000 1.208699
68.000000 1.226498
69.000000 1.294944
70.000000 1.341543
71.000000 1.311748
72.000000 1.372327
73.000000 1.453762
74.000000 1.441146
75.000000 1.376940
76.000000 1.409550
77.000000 1.490227
78.000000 1.547856
79.000000 1.508710
80.000000 1.488767
81.000000 1.567963
82.000000 1.582488
83.000000 1.631266
84.000000 1.675321
85.000000 1.749587
86.000000 1.825356
87.000000 1.872432
88.000000 1.943381
89.000000 1.955934
90.000000 2.112112
91.000000 2.045391
92.000000 2.195958
93.000000 2.332859
94.000000 2.463087
95.000000 2.490560
96.000000 2.576139
97.000000 2.563202
98.000000 2.576503
99.000000 2.638939
100.000000 2.726644
101.000000 2.816457
102.000000 2.898824
103.000000 2.905895
104.000000 2.902456
105.000000 2.899659
106.000000 3.182458
107.000000 3.500082
108.000000 3.844351
109.000000 4.231417
110.000000 4.590386
111.000000 4.727887
112.000000 4.726089
113.000000 4.539123
114.000000 4.303292
115.000000 4.091026
116.000000 3.866954
117.000000 3.685424
118.000000 3.660175
119.000000 3.544596
120.000000 3.572329
121.000000 3.746927
122.000000 4.011978
123.000000 4.285674
124.000000 4.369945
125.000000 4.356132
126.000000 4.165315
127.000000 3.839830
128.000000 3.607655
129.000000 3.366911
130.000000 3.269983
131.000000 3.233245
132.000000 3.323380
133.000000 3.244003
134.000000 3.269875
135.000000 3.312134
136.000000 3.228817
137.000000 3.124241
138.000000 2.890401
139.000000 2.648565
140.000000 2.415957
141.000000 2.144011
142.000000 2.160105
143.000000 2.338571
144.000000 2.335498
145.000000 2.325655
146.000000 2.340782
147.000000 2.270843
148.000000 2.201043
149.000000 2.091575
150.000000 2.126601
151.000000 2.197194
152.000000 2.135016
153.000000 2.207685
154.000000 2.279380
155.000000 2.277883
156.000000 2.258593
157.000000 2.256736
158.000000 2.327398
159.000000 2.392683
160.000000 2.478762
161.000000 2.399768
162.000000 2.404238
163.000000 2.368546
164.000000 2.377010
165.000000 2.352107
166.000000 2.424627
167.000000 2.486913
168.000000 2.399004
169.000000 2.328248
170.000000 2.408125
171.000000 2.499451
172.000000 2.432801
173.000000 2.435789
174.000000 2.523023
175.000000 2.562880
176.000000 2.786470
177.000000 2.863654
178.000000 2.953334
179.000000 2.966904
180.000000 3.085318
181.000000 3.142849
182.000000 3.178169
183.000000 3.176852
184.000000 3.278220
185.000000 3.316271
186.000000 3.396252
187.000000 3.500326
188.000000 3.598954
189.000000 3.599845
190.000000 3.754866
191.000000 3.922356
192.000000 4.115314
193.000000 4.149333
194.000000 4.209089
195.000000 4.315867
196.000000 4.475740
197.000000 4.563998
198.000000 4.673787
199.000000 4.790865
200.000000 4.821291
201.000000 4.920149
202.000000 5.150048
203.000000 5.260817
204.000000 5.304221
205.000000 5.409028
206.000000 5.467417
207.000000 5.456788
208.000000 5.530517
209.000000 5.509179
210.000000 5.474670
211.000000 5.397018
212.000000 5.395125
213.000000 5.503202
214.000000 5.545759
215.000000 5.636556
216.000000 5.741662
217.000000 5.837116
218.000000 5.907793
219.000000 5.885809
220.000000 5.951399
221.000000 6.092132
222.000000 6.135245
223.000000 6.108139
224.000000 6.143315
225.000000 6.161717
226.000000 6.151516
227.000000 6.105119
228.000000 6.169042
229.000000 6.233317
230.000000 6.247526
231.000000 6.115141
232.000000 6.092992
233.000000 6.033309
234.000000 5.951491
235.000000 5.788869
236.000000 5.767474
237.000000 5.692066
238.000000 5.663073
239.000000 5.649822
240.000000 5.647855
241.000000 5.517734
242.000000 5.535868
243.000000 5.562555
244.000000 5.651619
245.000000 5.625188
246.000000 5.662882
247.000000 5.793431
248.000000 5.850332
249.000000 5.806737
250.000000 5.830702
251.000000 5.879216
252.000000 5.949859
253.000000 6.346140
254.000000 6.652321
255.000000 6.347854


==> relativErrors_mass.txt <==
0.000000 0.000000
1.000000 0.387578
2.000000 0.335203
3.000000 0.273936
4.000000 0.311453
5.000000 0.335880
6.000000 0.439829
7.000000 0.471491
8.000000 0.491754
9.000000 0.389062
10.000000 0.355644
11.000000 0.347976
12.000000 0.344594
13.000000 0.378294
14.000000 0.386750
15.000000 0.377587
16.000000 0.367347
17.000000 0.381130
18.000000 0.407681
19.000000 0.417623
20.000000 0.428521
21.000000 0.440593
22.000000 0.447422
23.000000 0.421454
24.000000 0.457722
25.000000 0.487015
26.000000 0.499829
27.000000 0.456616
28.000000 0.491213
29.000000 0.532157
30.000000 0.573753
31.000000 0.563188
32.000000 0.611336
33.000000 0.631155
34.000000 0.635157
35.000000 0.597635
36.000000 0.614440
37.000000 0.646043
38.000000 0.683406
39.000000 0.668434
40.000000 0.680422
41.000000 0.715945
42.000000 0.733493
43.000000 0.716708
44.000000 0.764639
45.000000 0.770099
46.000000 0.749868
47.000000 0.693986
48.000000 0.725822
49.000000 0.750419
50.000000 0.775816
51.000000 0.838178
52.000000 0.794504
53.000000 0.838188
54.000000 0.879263
55.000000 0.913563
56.000000 0.959059
57.000000 0.946832
58.000000 0.924938
59.000000 0.897675
60.000000 0.913351
61.000000 0.900509
62.000000 0.932871
63.000000 0.922662
64.000000 0.870042
65.000000 0.867431
66.000000 0.927272
67.000000 0.922225
68.000000 0.909009
69.000000 0.913420
70.000000 0.952625
71.000000 0.945473
72.000000 0.941409
73.000000 0.956785
74.000000 0.931735
75.000000 0.910365
76.000000 0.924364
77.000000 0.975895
78.000000 0.986639
79.000000 0.985454
80.000000 0.967946
81.000000 1.009001
82.000000 0.980968
83.000000 0.943826
84.000000 0.944019
85.000000 0.936338
86.000000 0.925821
87.000000 0.942508
88.000000 0.930937
89.000000 0.966717
90.000000 0.971065
91.000000 0.926706
92.000000 0.884828
93.000000 0.905367
94.000000 0.944973
95.000000 0.948800
96.000000 0.956699
97.000000 0.954873
98.000000 0.927936
99.000000 0.936272
100.000000 0.939269
101.000000 0.933824
102.000000 0.920532
103.000000 0.946714
104.000000 0.947156
105.000000 0.975213
106.000000 0.985226
107.000000 0.966116
108.000000 0.933402
109.000000 0.930123
110.000000 0.925118
111.000000 0.929054
112.000000 0.939876
113.000000 0.969230
114.000000 0.977826
115.000000 1.008058
116.000000 0.988104
117.000000 0.994175
118.000000 1.008521
119.000000 1.024135
120.000000 1.052469
121.000000 1.019860
122.000000 1.009148
123.000000 1.059142
124.000000 0.983486
125.000000 0.982653
126.000000 1.038941
127.000000 1.059540
128.000000 1.067396
129.000000 1.043697
130.000000 1.054416
131.000000 1.085135
132.000000 1.045228
133.000000 1.043360
134.000000 1.081024
135.000000 1.144591
136.000000 1.101971
137.000000 1.150913
138.000000 1.157640
139.000000 1.203571
140.000000 1.219080
141.000000 1.231682
142.000000 1.241088
143.000000 1.223215
144.000000 1.229582
145.000000 1.240076
146.000000 1.218950
147.000000 1.262569
148.000000 1.270397
149.000000 1.257989
150.000000 1.248023
151.000000 1.295041
152.000000 1.287529
153.000000 1.335842
154.000000 1.364554
155.000000 1.354853
156.000000 1.398687
157.000000 1.384594
158.000000 1.447385
159.000000 1.449238
160.000000 1.485672
161.000000 1.490986
162.000000 1.494440
163.000000 1.498091
164.000000 1.473113
165.000000 1.488728
166.000000 1.477591
167.000000 1.449138
168.000000 1.417878
169.000000 1.397667
170.000000 1.437622
171.000000 1.491656
172.000000 1.424400
173.000000 1.344812
174.000000 1.344769
175.000000 1.384758
176.000000 1.457135
177.000000 1.415865
178.000000 1.375705
179.000000 1.333940
180.000000 1.394577
181.000000 1.389207
182.000000 1.390197
183.000000 1.344731
184.000000 1.337274
185.000000 1.305069
186.000000 1.343480
187.000000 1.355499
188.000000 1.338909
189.000000 1.304319
190.000000 1.280599
191.000000 1.298642
192.000000 1.315597
193.000000 1.296407
194.000000 1.262376
195.000000 1.229895
196.000000 1.208660
197.000000 1.201013
198.000000 1.194727
199.000000 1.207151
200.000000 1.179178
201.000000 1.164838
202.000000 1.170961
203.000000 1.141510
204.000000 1.105771
205.000000 1.137452
206.000000 1.129693
207.000000 1.184869
208.000000 1.193717
209.000000 1.164628
210.000000 1.163675
211.000000 1.196321
212.000000 1.169521
213.000000 1.155096
214.000000 1.123831
215.000000 1.169025
216.000000 1.156103
217.000000 1.155616
218.000000 1.163052
219.000000 1.174036
220.000000 1.163488
221.000000 1.145264
222.000000 1.156919
223.000000 1.160563
224.000000 1.142446
225.000000 1.148269
226.000000 1.169600
227.000000 1.167987
228.000000 1.182670
229.000000 1.192382
230.000000 1.223611
231.000000 1.213625
232.000000 1.249257
233.000000 1.243778
234.000000 1.304332
235.000000 1.278904
236.000000 1.277139
237.000000 1.259368
238.000000 1.291065
239.000000 1.270306
240.000000 1.251336
241.000000 1.219725
242.000000 1.196770
243.000000 1.151496
244.000000 1.169832
245.000000 1.194504
246.000000 1.211748
247.000000 1.162584
248.000000 1.125163
249.000000 1.116430
250.000000 1.192934
251.000000 1.108298
252.000000 1.155033
253.000000 1.119290
254.000000 1.282402
255.000000 1.385392


==> relativErrors_p.txt <==
0.000000 3.184298
1.000000 3.193791
2.000000 3.155656
3.000000 3.132371
4.000000 3.151792
5.000000 3.102025
6.000000 3.076521
7.000000 3.055497
8.000000 3.022557
9.000000 3.006146
10.000000 2.986202
11.000000 2.964109
12.000000 2.936845
13.000000 2.933114
14.000000 2.921987
15.000000 2.912788
16.000000 2.893504
17.000000 2.893368
18.000000 2.884332
19.000000 2.882339
20.000000 2.867554
21.000000 2.872080
22.000000 2.863393
23.000000 2.863094
24.000000 2.849019
25.000000 2.858339
26.000000 2.851167
27.000000 2.850115
28.000000 2.833625
29.000000 2.838484
30.000000 2.827379
31.000000 2.822401
32.000000 2.805794
33.000000 2.807358
34.000000 2.802021
35.000000 2.799151
36.000000 2.788585
37.000000 2.801147
38.000000 2.797107
39.000000 2.799399
40.000000 2.786942
41.000000 2.798785
42.000000 2.795986
43.000000 2.790596
44.000000 2.762206
45.000000 2.753925
46.000000 2.753805
47.000000 2.742227
48.000000 2.738437
49.000000 2.756000
50.000000 2.767311
51.000000 2.770083
52.000000 2.797032
53.000000 2.795323
54.000000 2.812244
55.000000 2.808503
56.000000 2.784805
57.000000 2.759103
58.000000 2.739045
59.000000 2.716320
60.000000 2.711656
61.000000 2.712022
62.000000 2.704331
63.000000 2.695729
64.000000 2.708634
65.000000 2.706360
66.000000 2.705322
67.000000 2.698745
68.000000 2.689768
69.000000 2.668457
70.000000 2.646077
71.000000 2.617273
72.000000 2.613069
73.000000 2.585755
74.000000 2.568720
75.000000 2.538641
76.000000 2.528609
77.000000 2.497059
78.000000 2.474887
79.000000 2.446577
80.000000 2.432964
81.000000 2.403271
82.000000 2.403039
83.000000 2.383578
84.000000 2.370658
85.000000 2.343687
86.000000 2.345149
87.000000 2.329971
88.000000 2.316582
89.000000 2.292300
90.000000 2.281606
91.000000 2.255747
92.000000 2.250567
93.000000 2.231073
94.000000 2.237144
95.000000 2.225463
96.000000 2.232111
97.000000 2.217502
98.000000 2.213743
99.000000 2.199629
100.000000 2.204276
101.000000 2.191054
102.000000 2.199089
103.000000 2.189658
104.000000 2.194752
105.000000 2.179914
106.000000 2.180091
107.000000 2.164961
108.000000 2.155590
109.000000 2.138217
110.000000 2.146289
111.000000 2.145608
112.000000 2.147381
113.000000 2.131853
114.000000 2.148820
115.000000 2.161134
116.000000 2.162550
117.000000 2.176040
118.000000 2.186051
119.000000 2.189986
120.000000 2.188414
121.000000 2.172263
122.000000 2.184233
123.000000 2.188088
124.000000 2.197247
125.000000 2.213288
126.000000 2.237516
127.000000 2.263260
128.000000 2.268818
129.000000 2.277719
130.000000 2.292522
131.000000 2.268922
132.000000 2.267163
133.000000 2.255070
134.000000 2.264556
135.000000 2.231100
136.000000 2.203260
137.000000 2.213730
138.000000 2.228513
139.000000 2.223000
140.000000 2.207634
141.000000 2.183978
142.000000 2.156872
143.000000 2.124383
144.000000 2.078772
145.000000 2.034668
146.000000 1.973327
147.000000 1.946073
148.000000 1.919461
149.000000 1.917430
150.000000 1.899689
151.000000 1.875771
152.000000 1.833189
153.000000 1.804487
154.000000 1.785312
155.000000 1.744742
156.000000 1.702756
157.000000 1.662526
158.000000 1.625260
159.000000 1.583070
160.000000 1.537022
161.000000 1.501984
162.000000 1.464830
163.000000 1.413286
164.000000 1.354396
165.000000 1.295557
166.000000 1.258426
167.000000 1.219029
168.000000 1.177631
169.000000 1.139586
170.000000 1.111951
171.000000 1.076558
172.000000 1.047945
173.000000 1.024226
174.000000 1.011773
175.000000 0.999263
176.000000 1.002067
177.000000 1.002491
178.000000 1.002134
179.000000 0.982306
180.000000 0.972375
181.000000 0.963779
182.000000 0.956138
183.000000 0.944548
184.000000 0.932459
185.000000 0.930936
186.000000 0.928894
187.000000 0.926018
188.000000 0.923270
189.000000 0.923404
190.000000 0.921676
191.000000 0.920213
192.000000 0.919332
193.000000 0.913831
194.000000 0.915113
195.000000 0.909604
196.000000 0.907197
197.000000 0.900967
198.000000 0.899540
199.000000 0.897465
200.000000 0.899208
201.000000 0.897986
202.000000 0.899752
203.000000 0.905701
204.000000 0.907768
205.000000 0.909557
206.000000 0.908228
207.000000 0.912036
208.000000 0.907940
209.000000 0.904157
210.000000 0.897744
211.000000 0.895309
212.000000 0.886595
213.000000 0.880269
214.000000 0.872204
215.000000 0.870132
216.000000 0.869228
217.000000 0.861283
218.000000 0.863225
219.000000 0.861451
220.000000 0.859862
221.000000 0.845794
222.000000 0.842254
223.000000 0.833283
224.000000 0.829901
225.000000 0.809901
226.000000 0.808844
227.000000 0.799204
228.000000 0.795073
229.000000 0.781840
230.000000 0.774606
231.000000 0.763730
232.000000 0.753102
233.000000 0.734568
234.000000 0.722882
235.000000 0.708531
236.000000 0.694547
237.000000 0.673287
238.000000 0.658614
239.000000 0.641537
240.000000 0.619528
241.000000 0.602646
242.000000 0.591215
243.000000 0.578719
244.000000 0.565812
245.000000 0.528617
246.000000 0.514765
247.000000 0.495450
248.000000 0.507504
249.000000 0.503263
250.000000 0.484405
251.000000 0.462730
252.000000 0.446092
253.000000 0.520020
254.000000 0.520873
255.000000 0.511198


==> relativErrors_u.txt <==
0.000000 1.337536
1.000000 1.149942
2.000000 1.328918
3.000000 1.281176
4.000000 1.174288
5.000000 1.232022
6.000000 1.005115
7.000000 0.984743
8.000000 1.004372
9.000000 1.058802
10.000000 1.083530
11.000000 1.126655
12.000000 1.112531
13.000000 1.105348
14.000000 1.096487
15.000000 1.102665
16.000000 1.166013
17.000000 1.197155
18.000000 1.205443
19.000000 1.193722
20.000000 1.234565
21.000000 1.252262
22.000000 1.275165
23.000000 1.295880
24.000000 1.370351
25.000000 1.379683
26.000000 1.423038
27.000000 1.451889
28.000000 1.513091
29.000000 1.522121
30.000000 1.572715
31.000000 1.629572
32.000000 1.741083
33.000000 1.774573
34.000000 1.835023
35.000000 1.891259
36.000000 1.960246
37.000000 2.006859
38.000000 2.062763
39.000000 2.088360
40.000000 2.191476
41.000000 2.213140
42.000000 2.263532
43.000000 2.276637
44.000000 2.381662
45.000000 2.419670
46.000000 2.476001
47.000000 2.493033
48.000000 2.575638
49.000000 2.684571
50.000000 2.732775
51.000000 2.761878
52.000000 2.745445
53.000000 2.747480
54.000000 2.813055
55.000000 2.828336
56.000000 2.896265
57.000000 2.927752
58.000000 2.898904
59.000000 2.885712
60.000000 2.900606
61.000000 2.911580
62.000000 2.940748
63.000000 2.962602
64.000000 2.974797
65.000000 2.969610
66.000000 2.954710
67.000000 2.943226
68.000000 2.931505
69.000000 2.957380
70.000000 3.014591
71.000000 2.987817
72.000000 2.984224
73.000000 2.935721
74.000000 2.932497
75.000000 2.902147
76.000000 2.924291
77.000000 2.931307
78.000000 2.953170
79.000000 2.929215
80.000000 3.002828
81.000000 3.026164
82.000000 3.046784
83.000000 3.039578
84.000000 3.050532
85.000000 3.065412
86.000000 3.149609
87.000000 3.192063
88.000000 3.268879
89.000000 3.259895
90.000000 3.304454
91.000000 3.337684
92.000000 3.359075
93.000000 3.386772
94.000000 3.472435
95.000000 3.507514
96.000000 3.618967
97.000000 3.636749
98.000000 3.717046
99.000000 3.776503
100.000000 3.852072
101.000000 3.889112
102.000000 3.976039
103.000000 4.071360
104.000000 4.174799
105.000000 4.206832
106.000000 4.312913
107.000000 4.361241
108.000000 4.471631
109.000000 4.571815
110.000000 4.694034
111.000000 4.815361
112.000000 4.893699
113.000000 4.916610
114.000000 5.001974
115.000000 5.062634
116.000000 5.084735
117.000000 5.122895
118.000000 5.148057
119.000000 5.184454
120.000000 5.211750
121.000000 5.225253
122.000000 5.291347
123.000000 5.324244
124.000000 5.350891
125.000000 5.406459
126.000000 5.408947
127.000000 5.430647
128.000000 5.405458
129.000000 5.311715
130.000000 5.214662
131.000000 5.141581
132.000000 5.054631
133.000000 4.962128
134.000000 4.884188
135.000000 4.836935
136.000000 4.753572
137.000000 4.696783
138.000000 4.634978
139.000000 4.579051
140.000000 4.567419
141.000000 4.528319
142.000000 4.516126
143.000000 4.567798
144.000000 4.529280
145.000000 4.574453
146.000000 4.592506
147.000000 4.565445
148.000000 4.592261
149.000000 4.565832
150.000000 4.568458
151.000000 4.611069
152.000000 4.596190
153.000000 4.621151
154.000000 4.618030
155.000000 4.594708
156.000000 4.602099
157.000000 4.666473
158.000000 4.683956
159.000000 4.687751
160.000000 4.746571
161.000000 4.772595
162.000000 4.734910
163.000000 4.750280
164.000000 4.768914
165.000000 4.781930
166.000000 4.772020
167.000000 4.729915
168.000000 4.737852
169.000000 4.775060
170.000000 4.818422
171.000000 4.849396
172.000000 4.890179
173.000000 4.931615
174.000000 4.970365
175.000000 5.025463
176.000000 5.116783
177.000000 5.205528
178.000000 5.314936
179.000000 5.325006
180.000000 5.419142
181.000000 5.487603
182.000000 5.531120
183.000000 5.562394
184.000000 5.605864
185.000000 5.622983
186.000000 5.685246
187.000000 5.737076
188.000000 5.765854
189.000000 5.780327
190.000000 5.815750
191.000000 5.835220
192.000000 5.888066
193.000000 5.926856
194.000000 5.967739
195.000000 6.005733
196.000000 6.084685
197.000000 6.110818
198.000000 6.155019
199.000000 6.197239
200.000000 6.242984
201.000000 6.271953
202.000000 6.324194
203.000000 6.370568
204.000000 6.371272
205.000000 6.383033
206.000000 6.405401
207.000000 6.434870
208.000000 6.451696
209.000000 6.460168
210.000000 6.489238
211.000000 6.496706
212.000000 6.504784
213.000000 6.486577
214.000000 6.495485
215.000000 6.493817
216.000000 6.493368
217.000000 6.468278
218.000000 6.474418
219.000000 6.475338
220.000000 6.488679
221.000000 6.481622
222.000000 6.466583
223.000000 6.447460
224.000000 6.449678
225.000000 6.453120
226.000000 6.471632
227.000000 6.486099
228.000000 6.537028
229.000000 6.545576
230.000000 6.632378
231.000000 6.609016
232.000000 6.638760
233.000000 6.630188
234.000000 6.682685
235.000000 6.682905
236.000000 6.716222
237.000000 6.717181
238.000000 6.749531
239.000000 6.775054
240.000000 6.841411
241.000000 6.911353
242.000000 6.947951
243.000000 6.964108
244.000000 6.992941
245.000000 7.051606
246.000000 7.192984
247.000000 7.297462
248.000000 7.445780
249.000000 7.443203
250.000000 7.685741
251.000000 7.751422
252.000000 7.891808
253.000000 8.095755
254.000000 8.047637
255.000000 8.138524


==> relativErrors_v.txt <==
0.000000 0.976351
1.000000 0.668402
2.000000 0.765351
3.000000 0.588132
4.000000 0.620694
5.000000 0.586389
6.000000 0.557480
7.000000 0.575292
8.000000 0.554777
9.000000 0.609354
10.000000 0.630087
11.000000 0.683266
12.000000 0.691269
13.000000 0.737357
14.000000 0.738209
15.000000 0.780082
16.000000 0.788272
17.000000 0.846857
18.000000 0.864612
19.000000 0.915416
20.000000 0.927767
21.000000 0.970452
22.000000 0.993110
23.000000 1.045026
24.000000 1.064420
25.000000 1.116599
26.000000 1.147433
27.000000 1.194324
28.000000 1.204909
29.000000 1.231018
30.000000 1.259277
31.000000 1.307365
32.000000 1.339990
33.000000 1.393043
34.000000 1.448778
35.000000 1.521572
36.000000 1.579928
37.000000 1.690206
38.000000 1.701265
39.000000 1.674125
40.000000 1.612000
41.000000 1.636807
42.000000 1.609190
43.000000 1.586612
44.000000 1.616479
45.000000 1.622437
46.000000 1.657447
47.000000 1.734318
48.000000 1.821545
49.000000 1.926749
50.000000 1.992010
51.000000 1.969332
52.000000 1.784382
53.000000 1.727489
54.000000 1.704336
55.000000 1.651481
56.000000 1.625794
57.000000 1.585144
58.000000 1.538424
59.000000 1.527584
60.000000 1.546710
61.000000 1.579963
62.000000 1.635818
63.000000 1.624383
64.000000 1.569367
65.000000 1.510565
66.000000 1.461586
67.000000 1.392447
68.000000 1.355606
69.000000 1.304957
70.000000 1.239351
71.000000 1.178413
72.000000 1.160900
73.000000 1.132825
74.000000 1.134893
75.000000 1.130507
76.000000 1.154235
77.000000 1.146521
78.000000 1.169860
79.000000 1.171103
80.000000 1.196527
81.000000 1.205826
82.000000 1.242077
83.000000 1.250395
84.000000 1.302710
85.000000 1.321775
86.000000 1.384729
87.000000 1.407459
88.000000 1.445101
89.000000 1.439556
90.000000 1.462717
91.000000 1.461270
92.000000 1.508651
93.000000 1.527131
94.000000 1.566661
95.000000 1.596529
96.000000 1.650680
97.000000 1.676515
98.000000 1.736630
99.000000 1.763363
100.000000 1.829872
101.000000 1.877355
102.000000 1.949411
103.000000 2.011398
104.000000 2.112606
105.000000 2.198788
106.000000 2.290137
107.000000 2.384498
108.000000 2.505485
109.000000 2.641071
110.000000 2.811031
111.000000 2.923644
112.000000 3.048408
113.000000 3.109198
114.000000 3.139809
115.000000 3.188930
116.000000 3.222871
117.000000 3.213887
118.000000 3.275128
119.000000 3.309062
120.000000 3.410388
121.000000 3.494342
122.000000 3.589787
123.000000 3.648284
124.000000 3.724570
125.000000 3.736830
126.000000 3.653612
127.000000 3.604523
128.000000 3.583454
129.000000 3.478867
130.000000 3.405298
131.000000 3.350846
132.000000 3.326567
133.000000 3.311556
134.000000 3.284376
135.000000 3.233871
136.000000 3.184186
137.000000 3.130533
138.000000 3.006968
139.000000 2.893747
140.000000 2.814447
141.000000 2.685505
142.000000 2.583259
143.000000 2.568860
144.000000 2.535915
145.000000 2.478966
146.000000 2.442305
147.000000 2.398652
148.000000 2.379618
149.000000 2.367955
150.000000 2.348654
151.000000 2.350056
152.000000 2.334400
153.000000 2.322315
154.000000 2.306728
155.000000 2.270996
156.000000 2.276963
157.000000 2.293242
158.000000 2.298467
159.000000 2.309888
160.000000 2.342774
161.000000 2.350428
162.000000 2.355014
163.000000 2.347609
164.000000 2.359113
165.000000 2.376144
166.000000 2.399262
167.000000 2.422761
168.000000 2.472489
169.000000 2.511944
170.000000 2.534124
171.000000 2.550286
172.000000 2.602708
173.000000 2.642390
174.000000 2.696404
175.000000 2.742752
176.000000 2.800270
177.000000 2.817079
178.000000 2.847184
179.000000 2.816453
180.000000 2.810959
181.000000 2.792564
182.000000 2.792654
183.000000 2.750095
184.000000 2.754925
185.000000 2.767756
186.000000 2.769704
187.000000 2.756732
188.000000 2.803431
189.000000 2.860163
190.000000 2.915285
191.000000 2.944601
192.000000 3.007723
193.000000 3.062438
194.000000 3.110025
195.000000 3.131805
196.000000 3.201859
197.000000 3.281955
198.000000 3.330256
199.000000 3.349783
200.000000 3.396816
201.000000 3.462266
202.000000 3.502809
203.000000 3.542840
204.000000 3.588731
205.000000 3.643991
206.000000 3.668848
207.000000 3.665792
208.000000 3.678402
209.000000 3.678858
210.000000 3.654160
211.000000 3.606792
212.000000 3.638397
213.000000 3.682786
214.000000 3.728017
215.000000 3.774285
216.000000 3.867934
217.000000 3.936051
218.000000 3.976910
219.000000 4.001693
220.000000 4.035451
221.000000 4.051936
222.000000 4.030688
223.000000 3.986903
224.000000 3.949581
225.000000 3.909058
226.000000 3.858044
227.000000 3.836544
228.000000 3.840061
229.000000 3.876090
230.000000 3.884117
231.000000 3.880761
232.000000 3.907178
233.000000 3.950539
234.000000 3.980639
235.000000 4.030946
236.000000 4.070211
237.000000 4.155775
238.000000 4.196643
239.000000 4.242324
240.000000 4.277809
241.000000 4.363790
242.000000 4.378341
243.000000 4.404967
244.000000 4.437990
245.000000 4.544129
246.000000 4.572406
247.000000 4.652592
248.000000 4.746423
249.000000 4.846709
250.000000 4.939408
251.000000 5.143932
252.000000 5.298064
253.000000 5.564160
254.000000 5.581212
255.000000 5.680224

